Tuning Random Generators: Property-Based Testing as Probabilistic Programming

Property-based testing validates software against an executable specification by evaluating it on randomly generated inputs. The standard way that PBT users generate test inputs is via generators that describe how to sample test inputs through random choices. To achieve a good distribution over test inputs, users must tune their generators, i.e., decide on the weights of these individual random choices. Unfortunately, it is very difficult to understand how to choose individual generator weights in order to achieve a desired distribution, so today this process is tedious and limits the distributions that can be practically achieved. In this paper, we develop techniques for the automatic and offline tuning of generators. Given a generator with undetermined symbolic weights and an objective function, our approach automatically learns values for these weights that optimize for the objective. We describe useful objective functions that allow users to (1) target desired distributions and (2) improve the diversity and validity of their test cases. We have implemented our approach in a novel discrete probabilistic programming system, Loaded Dice, that supports differentiation and parameter learning, and use it as a language for generators. We empirically demonstrate that our approach is effective at optimizing generator distributions according to the specified objective functions. We also perform a thorough evaluation on PBT benchmarks, demonstrating that, when automatically tuned for diversity and validity, the generators exhibit a 3.1-7.4x speedup in bug finding.

==> data/app_initial.csv <==
val	probability
0	0.3784722222222224
1	0.060210302533436254
2	0.03691670575205147
3	0.053620500574387
4	0.06161498083484521
5	0.06168012644220906
6	0.05870754044651568
7	0.05449720579796712
8	0.04855220955774608
9	0.042068101725215815
10	0.035459244581598194
11	0.028907896523712426
12	0.022808443033416295
13	0.017484758611163727
14	0.012996078028097702
15	0.009325785985869445
16	0.006430507262084597
17	0.004239797776946571
18	0.002660618991516816
19	0.0015834544487236132
20	0.0008902809020600996
21	0.00047011249826492434
22	0.00023132286617476817
23	0.00010502996956247474
24	4.346499876238276e-5
25	1.6142713387049946e-5
26	5.276210761924965e-6
27	1.4783727616911002e-6
28	3.414806997170717e-7
29	6.094160198699851e-8
30	7.450580596923956e-9
31	4.656612873077405e-10


==> data/app_target.csv <==
val	probability
0	0.4
1	0.3
2	0.2
3	0.1
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0


==> data/app_trained.csv <==
val	probability
0	0.4003720210648558
1	0.29409712669055027
2	0.21949725992748806
3	0.07042913953379117
4	0.013274269790242833
5	0.0020303768570840083
6	0.00026564524770278803
7	3.065349081291729e-5
8	3.178633279867722e-6
9	3.003866363095215e-7
10	2.6108386723782432e-8
11	2.1003939027900393e-9
12	1.570680000044438e-10
13	1.0948457211821587e-11
14	7.127242518507671e-13
15	4.337214293959948e-14
16	2.467584491444543e-15
17	1.3115695607979116e-16
18	6.502988584174853e-18
19	3.0007159355522064e-19
20	1.284444141223311e-20
21	5.077592348097385e-22
22	1.8426884096776657e-23
23	6.0902569890218245e-25
24	1.813949570838053e-26
25	4.801123806753563e-28
26	1.1081886098743959e-29
27	2.1730288466924843e-31
28	3.481900458092651e-33
29	4.279377361297927e-35
30	3.5855071092730726e-37
31	1.5311362711789573e-39


==> data/bespokestlc.csv <==
BespokeGeneratorx	BespokeGeneratory	LBespokeGeneratorx	LBespokeGeneratory	SBespokeMLENumAppsTarget4321LR1Epochs250Generatorx	SBespokeMLENumAppsTarget4321LR1Epochs250Generatory
0	0	0	0	0	0
0.0025960000000000002	1	0.002725	1	0.0008939999999999999	1
0.004127	2	0.005481	2	0.001367	2
0.005228	3	0.005698000000000001	3	0.001841	3
0.005985000000000001	4	0.005769	4	0.002532	4
0.0073479999999999995	5	0.007121000000000001	5	0.0029500000000000004	5
0.008244	6	0.007951	6	0.003806	6
0.010039	7	0.008450000000000001	7	0.003933	7
0.010612	8	0.008988999999999999	8	0.0050539999999999995	8
0.010707000000000001	9	0.009292	9	0.005448000000000001	9
0.012634000000000001	10	0.00941	10	0.005548	10
0.015160999999999002	11	0.00982	11	0.009507	11
0.015954	12	0.010295	12	0.010350999999999999	12
0.038888	13	0.026250000000000002	13	0.010750000000000001	13
0.038921	14	0.045717	14	0.011002999999999999	14
0.05603	15	0.048083	15	0.012497999999999999	15
0.084603	16	0.055705	16	0.013077	16
0.167438	17	0.14321599999999998	17	0.23194900000000002	17
0.36896399999999996	18	0.15647899999999998	18	0.293755999999999	18
0.43472000000000005	19	0.23039300000000001	19	0.298265	19
0.601039	20	0.362668	20	0.312965	20
60	20	60	20	60	20


==> data/bst.csv <==
TypeBasedGeneratorx	TypeBasedGeneratory	BLSDThinGeneratorx	BLSDThinGeneratory	BLSDThinSEFreq2SPB200IsBSTLR30Epochs2000Bound10Generatorx	BLSDThinSEFreq2SPB200IsBSTLR30Epochs2000Bound10Generatory
0	0	0	0	0	0
0.000204	1	0.00026700000000000004	1	0.000112	1
0.00030199999999999997	2	0.00044199999999999996	2	0.00014000000000000001	2
0.00039400000000000004	3	0.0005600000000000001	3	0.000145	3
0.00040500000000000003	4	0.000584	4	0.00019800000000000002	4
0.00042699999999999997	5	0.00059	5	0.00021799999999999999	5
0.00047000000000000004	6	0.0006000000000000001	6	0.00022099999999999998	6
0.000499	7	0.0006600000000000001	7	0.000247	7
0.000535	8	0.000739	8	0.000279	8
0.00055	9	0.0007980000000000001	9	0.000281999999999	9
0.000578	10	0.0008300000000000001	10	0.000281999999999	10
0.00059	11	0.0009000000000000001	11	0.00031499999999999996	11
0.0006000000000000001	12	0.000906	12	0.000319	12
0.0006100000000000001	13	0.0011220000000000002	13	0.000321	13
0.00062	14	0.001269	14	0.00033400000000000004	14
0.00062	15	0.0013579999999999998	15	0.00038199999999999996	15
0.00063	16	0.001405	16	0.00040600000000000006	16
0.0006500000000000001	17	0.0020670000000000003	17	0.000437	17
0.00067	18	0.00231	18	0.000483	18
0.00071	19	0.0023109999999999997	19	0.0005189999999999999	19
0.00075	20	0.0024630000000000003	20	0.0005329999999999999	20
0.0007769999999999999	21	0.002748	21	0.0005549999999999999	21
0.0008900000000000001	22	0.002993	22	0.000569	22
0.00092	23	0.003026	23	0.000614	23
0.001158	24	0.0032480000000000005	24	0.000628	24
0.0014659999999999999	25	0.003826	25	0.0006580000000000001	25
0.0016600000000000002	26	0.00394	26	0.000694	26
0.0016619999999990002	27	0.004501000000000001	27	0.0008049999999999999	27
0.002574	28	0.004557999999999	28	0.0008179999999990001	28
0.002626	29	0.004896	29	0.000842	29
0.0032419999999999997	30	0.005156	30	0.000967	30
0.0033339999999999997	31	0.005540000000000001	31	0.001013	31
0.003707	32	0.005613000000000001	32	0.0010819999999999998	32
0.004513	33	0.006960000000000001	33	0.00109	33
0.005706	34	0.008114000000000001	34	0.001093	34
0.007045999999999999	35	0.009165999999999999	35	0.001117	35
0.009092000000000001	36	0.011103	36	0.0014579999999999999	36
0.012536	37	0.012476000000000001	37	0.0014830000000000002	37
0.012993000000000001	38	0.013104999999999999	38	0.001547	38
0.016290000000000002	39	0.013744	39	0.001575	39
0.016597	40	0.015390000000000001	40	0.001787	40
0.018378000000000002	41	0.016433	41	0.0018909999999999999	41
0.023896999999999002	42	0.017564	42	0.001941	42
0.026909	43	0.020763	43	0.002007	43
0.029592999999999998	44	0.027312000000000003	44	0.00267	44
0.039488999999999004	45	0.031880000000000006	45	0.002848	45
0.040672	46	0.038711999999999996	46	0.00542	46
0.046922	47	0.063049	47	0.0073219999999999995	47
0.22864199999999998	48	0.170768	48	0.007339000000000001	48
0.484149	49	0.260062	49	0.010199	49
60	49	60	49	60	49


==> data/cunif.csv <==
1	1	1
2	2	2
3	3	3
4	3	4
5	3	5
6	3	6
7	3	7
8	3	8
9	3	9
10	3	10
11	3	11
12	3	12
13	3	13
14	3	14
15	3	15
16	3	16
17	3	17
18	3	18
19	3	19
20	3	20
21	4	21
22	4	22
23	4	23
24	4	24
25	4	25
26	4	26
27	4	27
28	4	28
29	4	29
30	5	30
31	5	31
32	5	32
33	5	33
34	6	34
35	6	35
36	6	36
37	7	37
38	7	38
39	7	39
40	7	40
41	7	41
42	7	42
43	7	43
44	7	44
45	7	45
46	7	46
47	7	47
48	7	48
49	7	49
50	7	50
51	7	51
52	7	52
53	7	53
54	7	54
55	7	55
56	7	56
57	7	57
58	7	58
59	7	59
60	7	60
61	7	61
62	7	62
63	7	63
64	7	64
65	7	65
66	7	66
67	7	67
68	7	68
69	7	69
70	7	70
71	7	71
72	7	72
73	7	73
74	7	74
75	7	75
76	7	76
77	7	77
78	7	78
79	7	79
80	7	80
81	7	81
82	7	82
83	7	83
84	7	84
85	7	85
86	7	86
87	7	87
88	7	87
89	7	88
90	7	89
91	7	90
92	7	91
93	7	92
94	8	93
95	8	94
96	8	95
97	8	96
98	8	97
99	8	98
100	8	99
101	8	99
102	8	100
103	8	101
104	8	102
105	8	103
106	8	104
107	8	105
108	8	106
109	8	107
110	8	108
111	8	109
112	8	110
113	8	111
114	8	112
115	8	113
116	8	114
117	8	115
118	9	116
119	9	117
120	9	118
121	9	119
122	9	120
123	9	121
124	9	122
125	9	123
126	9	124
127	9	125
128	9	126
129	9	127
130	10	128
131	10	129
132	10	130
133	10	131
134	10	132
135	11	133
136	11	134
137	11	134
138	11	135
139	11	136
140	12	137
141	12	138
142	12	139
143	12	140
144	12	141
145	12	142
146	12	143
147	12	144
148	12	145
149	12	146
150	12	147
151	12	148
152	12	149
153	12	150
154	12	151
155	12	152
156	12	153
157	12	154
158	12	155
159	12	156
160	13	157
161	13	158
162	13	159
163	13	160
164	13	161
165	13	162
166	13	163
167	13	164
168	13	165
169	13	166
170	13	167
171	13	168
172	13	169
173	13	170
174	13	171
175	13	172
176	13	173
177	13	174
178	13	175
179	13	176
180	13	177
181	13	178
182	14	179
183	14	180
184	14	181
185	14	182
186	14	183
187	14	184
188	14	185
189	14	186
190	14	186
191	14	187
192	14	188
193	14	189
194	14	190
195	14	191
196	14	191
197	14	192
198	14	193
199	14	194
200	14	195
201	14	195
202	14	196
203	14	197
204	14	198
205	14	199
206	14	200
207	14	201
208	14	202
209	14	203
210	14	204
211	14	205
212	14	206
213	14	207
214	14	208
215	14	208
216	14	209
217	14	210
218	14	211
219	14	212
220	14	213
221	14	214
222	14	215
223	14	216
224	14	217
225	14	218
226	14	219
227	14	220
228	14	221
229	15	222
230	15	223
231	15	224
232	15	225
233	15	226
234	15	227
235	15	228
236	15	229
237	15	230
238	15	231
239	15	232
240	15	233
241	15	234
242	15	235
243	15	236
244	15	237
245	15	238
246	15	239
247	15	240
248	15	241
249	15	242
250	15	243
251	15	244
252	15	245
253	15	246
254	15	247
255	15	248
256	15	249
257	15	249
258	15	250
259	15	251
260	15	252
261	15	253
262	15	254
263	15	255
264	15	256
265	15	257
266	15	258
267	15	259
268	15	260
269	15	261
270	15	262
271	15	262
272	15	263
273	15	264
274	15	265
275	15	266
276	15	267
277	15	268
278	15	269
279	15	270
280	15	271
281	15	272
282	15	273
283	15	274
284	15	275
285	15	276
286	15	277
287	15	278
288	15	279
289	15	280
290	15	281
291	15	282
292	15	283
293	15	284
294	15	285
295	15	286
296	15	287
297	15	288
298	15	289
299	15	290
300	15	291
301	15	292
302	15	293
303	15	294
304	15	295
305	15	296
306	15	297
307	15	298
308	15	299
309	15	300
310	15	301
311	15	302
312	15	303
313	15	304
314	15	305
315	15	306
316	15	307
317	15	308
318	15	309
319	15	310
320	15	311
321	15	312
322	15	313
323	15	313
324	15	313
325	15	314
326	15	315
327	15	316
328	15	317
329	15	318
330	15	319
331	15	320
332	15	320
333	15	320
334	15	321
335	15	322
336	15	323
337	15	324
338	15	325
339	15	326
340	15	327
341	15	328
342	15	329
343	15	330
344	15	331
345	15	331
346	15	332
347	15	333
348	15	334
349	15	335
350	15	336
351	15	337
352	15	338
353	15	339
354	15	340
355	15	341
356	15	342
357	15	343
358	15	343
359	15	344
360	15	345
361	15	346
362	15	347
363	15	348
364	15	349
365	15	350
366	15	351
367	15	352
368	15	353
369	15	354
370	15	355
371	15	356
372	15	357
373	15	358
374	15	358
375	15	359
376	15	360
377	15	361
378	15	362
379	15	363
380	15	364
381	15	365
382	15	366
383	15	367
384	15	368
385	15	369
386	15	370
387	15	371
388	15	372
389	15	373
390	15	374
391	15	375
392	15	376
393	15	377
394	15	378
395	15	379
396	15	380
397	15	381
398	15	382
399	15	383
400	15	384
600	18	563
800	20	741
1000	23	899
1200	27	1053
1400	30	1214
1600	32	1356
1800	35	1501
2000	36	1639
2200	37	1777
2400	38	1906
2600	41	2039
2800	44	2165
3000	46	2265
3200	47	2379
3400	47	2487
3600	49	2593
3800	49	2695
4000	52	2787
4200	52	2889
4400	52	2973
4600	56	3073
4800	58	3158
5000	60	3252
5200	61	3338
5400	64	3423
5600	65	3519
5800	65	3589
6000	67	3671
6200	68	3750
6400	70	3817
6600	70	3898
6800	71	3968
7000	72	4042
7200	76	4113
7400	78	4178
7600	80	4246
7800	81	4313
8000	82	4377
8200	86	4440
8400	86	4500
8600	86	4551
8800	89	4605
9000	90	4658
9200	95	4708
9400	96	4762
9600	97	4813
9800	97	4867
10000	100	4924
10200	100	4968
10400	100	5017
10600	102	5068
10800	104	5111
11000	105	5156
11200	106	5212
11400	107	5246
11600	109	5284
11800	111	5327
12000	111	5374
12200	111	5418
12400	111	5456
12600	113	5498
12800	113	5533
13000	114	5584
13200	116	5609
13400	118	5650
13600	118	5677
13800	119	5723
14000	121	5760
14200	121	5800
14400	124	5833
14600	125	5877
14800	125	5912
15000	125	5939
15200	126	5974
15400	126	6002
15600	129	6035
15800	129	6061
16000	129	6082
16200	131	6117
16400	132	6138
16600	133	6168
16800	133	6201
17000	134	6231
17200	136	6260
17400	138	6283
17600	139	6312
17800	139	6339
18000	139	6367
18200	139	6380
18400	140	6406
18600	142	6432
18800	143	6458
19000	143	6480
19200	144	6505
19400	145	6524
19600	146	6546
19800	146	6573
20000	148	6597
20200	149	6617
20400	150	6635
20600	150	6664
20800	151	6684
21000	152	6712
21200	152	6738
21400	152	6758
21600	152	6774
21800	152	6790
22000	155	6804
22200	155	6830
22400	157	6849
22600	158	6869
22800	162	6895
23000	162	6909
23200	162	6924
23400	164	6947
23600	165	6962
23800	165	6976
24000	166	6994
24200	167	7012
24400	168	7036
24600	168	7052
24800	170	7071
25000	170	7084
25200	170	7093
25400	170	7108
25600	170	7127
25800	170	7142
26000	171	7157
26200	172	7169
26400	173	7184
26600	174	7199
26800	176	7212
27000	177	7220
27200	178	7235
27400	178	7253
27600	178	7269
27800	178	7290
28000	179	7304
28200	179	7310
28400	179	7322
28600	180	7343
28800	180	7358
29000	182	7377
29200	182	7390
29400	182	7406
29600	182	7418
29800	183	7426
30000	184	7439
30200	185	7452
30400	186	7472
30600	187	7484
30800	187	7498
31000	187	7512
31200	187	7525
31400	188	7542
31600	188	7556
31800	189	7569
32000	190	7586
32200	192	7602
32400	192	7614
32600	193	7626
32800	193	7644
33000	196	7660
33200	196	7669
33400	196	7682
33600	197	7695
33800	197	7714
34000	197	7720
34200	201	7734
34400	201	7746
34600	201	7756
34800	202	7773
35000	206	7782
35200	206	7790
35400	210	7798
35600	210	7808
35800	210	7820
36000	210	7829
36200	210	7843
36400	210	7857
36600	213	7869
36800	213	7874
37000	214	7882
37200	215	7896
37400	215	7907
37600	215	7918
37800	215	7929
38000	217	7938
38200	217	7947
38400	217	7952
38600	219	7961
38800	219	7968
39000	219	7975
39200	221	7984
39400	221	7995
39600	221	8007
39800	221	8020
40000	221	8029
40200	222	8044
40400	224	8055
40600	224	8063
40800	225	8073
41000	226	8082
41200	226	8092
41400	226	8103
41600	227	8111
41800	228	8118
42000	228	8126
42200	229	8133
42400	229	8144
42600	229	8149
42800	229	8154
43000	229	8168
43200	229	8177
43400	232	8185
43600	232	8195
43800	232	8202
44000	232	8214
44200	233	8220
44400	233	8232
44600	233	8237
44800	233	8243
45000	233	8253
45200	233	8263
45400	234	8273
45600	234	8276
45800	234	8287
46000	234	8294
46200	234	8300
46400	234	8307
46600	234	8313
46800	235	8318
47000	235	8324
47200	235	8332
47400	235	8339
47600	235	8344
47800	235	8353
48000	236	8359
48200	236	8362
48400	236	8369
48600	236	8374
48800	236	8380
49000	237	8392
49200	239	8399
49400	239	8407
49600	240	8411
49800	240	8416
50000	241	8425
50200	241	8432
50400	241	8441
50600	242	8445
50800	242	8454
51000	244	8458
51200	245	8463
51400	246	8472
51600	248	8477
51800	248	8481
52000	248	8486
52200	250	8495
52400	251	8503
52600	251	8510
52800	252	8519
53000	253	8528
53200	253	8535
53400	254	8546
53600	254	8554
53800	254	8558
54000	255	8563
54200	255	8571
54400	255	8578
54600	255	8582
54800	255	8586
55000	255	8589
55200	256	8598
55400	257	8605
55600	257	8619
55800	257	8624
56000	257	8631
56200	257	8634
56400	259	8640
56600	260	8643
56800	261	8648
57000	261	8655
57200	261	8664
57400	261	8669
57600	262	8676
57800	262	8681
58000	262	8685
58200	262	8691
58400	262	8696
58600	262	8701
58800	262	8710
59000	263	8716
59200	263	8720
59400	263	8721
59600	263	8728
59800	263	8735
60000	263	8740
60200	265	8745
60400	265	8749
60600	265	8758
60800	267	8764
61000	267	8768
61200	267	8773
61400	267	8777
61600	271	8783
61800	271	8785
62000	272	8792
62200	272	8797
62400	272	8802
62600	272	8804
62800	272	8813
63000	273	8818
63200	274	8823
63400	274	8827
63600	274	8832
63800	274	8837
64000	275	8842
64200	278	8849
64400	278	8853
64600	278	8860
64800	279	8865
65000	279	8868
65200	279	8872
65400	279	8875
65600	280	8878
65800	280	8880
66000	281	8885
66200	281	8891
66400	282	8896
66600	284	8899
66800	284	8903
67000	284	8908
67200	284	8911
67400	284	8913
67600	284	8918
67800	284	8921
68000	284	8926
68200	284	8931
68400	284	8934
68600	284	8940
68800	284	8942
69000	284	8943
69200	285	8946
69400	285	8949
69600	286	8952
69800	286	8956
70000	286	8963
70200	286	8965
70400	286	8968
70600	286	8973
70800	287	8983
71000	288	8988
71200	288	8992
71400	288	8997
71600	288	9004
71800	288	9007
72000	288	9009
72200	288	9013
72400	288	9018
72600	289	9023
72800	289	9028
73000	290	9033
73200	290	9035
73400	290	9041
73600	291	9045
73800	291	9047
74000	291	9048
74200	291	9051
74400	291	9055
74600	292	9057
74800	293	9060
75000	294	9065
75200	295	9068
75400	295	9072
75600	295	9077
75800	296	9081
76000	296	9086
76200	296	9092
76400	296	9094
76600	296	9098
76800	297	9102
77000	297	9103
77200	297	9105
77400	297	9110
77600	299	9111
77800	299	9113
78000	299	9117
78200	300	9119
78400	301	9126
78600	302	9132
78800	302	9137
79000	302	9139
79200	303	9144
79400	303	9148
79600	303	9153
79800	303	9159
80000	305	9162
80200	306	9164
80400	306	9169
80600	306	9171
80800	307	9175
81000	307	9176
81200	307	9179
81400	307	9180
81600	308	9183
81800	309	9188
82000	310	9193
82200	310	9196
82400	312	9201
82600	312	9206
82800	312	9208
83000	312	9213
83200	312	9215
83400	312	9217
83600	312	9222
83800	312	9226
84000	312	9231
84200	312	9237
84400	312	9243
84600	312	9244
84800	312	9248
85000	312	9250
85200	314	9253
85400	315	9261
85600	317	9264
85800	317	9268
86000	318	9272
86200	319	9279
86400	319	9281
86600	320	9287
86800	320	9288
87000	320	9289
87200	320	9293
87400	321	9297
87600	323	9298
87800	323	9304
88000	324	9308
88200	324	9311
88400	324	9316
88600	324	9318
88800	324	9320
89000	325	9323
89200	325	9331
89400	325	9334
89600	326	9339
89800	326	9343
90000	330	9348
90200	331	9355
90400	332	9357
90600	333	9359
90800	333	9361
91000	333	9366
91200	333	9369
91400	333	9373
91600	333	9376
91800	333	9377
92000	333	9379
92200	333	9381
92400	334	9384
92600	335	9386
92800	336	9389
93000	336	9396
93200	336	9404
93400	336	9406
93600	336	9409
93800	336	9409
94000	336	9414
94200	336	9414
94400	337	9415
94600	337	9417
94800	337	9421
95000	339	9426
95200	340	9428
95400	340	9431
95600	340	9432
95800	341	9438
96000	343	9440
96200	343	9441
96400	343	9445
96600	343	9449
96800	344	9455
97000	344	9456
97200	346	9456
97400	346	9457
97600	347	9460
97800	349	9465
98000	350	9467
98200	350	9468
98400	350	9470
98600	350	9472
98800	350	9476
99000	350	9480
99200	350	9484
99400	350	9487
99600	350	9491
99800	350	9494
100000	350	9498


==> data/eight_linearstlc.csv <==
val	probability
0	0
1	0.0128205128
2	0.0256410256
3	0.0384615385
4	0.0512820513
5	0.0641025641
6	0.0769230769
7	0.0897435897
8	0.102564103
9	0.115384615
10	0.128205128
11	0.141025641
12	0.153846154


==> data/eight_lineartbstlc.csv <==
val	probability
0	0.0
1	0.0666666667
2	0.133333333
3	0.2
4	0.266666667
5	0.3333333333


==> data/eight_lineartree.csv <==
val	probability
0	0
1	0.1
2	0.2
3	0.3
4	0.4

==> data/eight_so_bst_tb_depth_initial.csv <==
val	probability
0	0.5
1	0.12500000000000003
2	0.07031250000000003
3	0.046417236328124965
4	0.258270263671875


==> data/eight_so_bst_tb_depth_linear.csv <==
val	probability
0	0.0009954943274826683
1	0.09990045056725173
2	0.19980090113450336
3	0.29970135170175516
4	0.39960180226900693


==> data/eight_so_bst_tb_depth_uniform.csv <==
val	probability
0	0.2000000000000002
1	0.19999999999999998
2	0.2000000000000001
3	0.1999999999999998
4	0.20000000000000007


==> data/eight_so_rbt_tb_depth_initial.csv <==
val	probability
0	0.5
1	0.12500000000000003
2	0.07031250000000003
3	0.046417236328124965
4	0.258270263671875


==> data/eight_so_rbt_tb_depth_linear.csv <==
val	probability
0	0.0009954943274826683
1	0.09990045056725173
2	0.19980090113450336
3	0.29970135170175516
4	0.39960180226900693


==> data/eight_so_rbt_tb_depth_uniform.csv <==
val	probability
0	0.2000000000000002
1	0.19999999999999998
2	0.2000000000000001
3	0.1999999999999998
4	0.20000000000000007


==> data/eight_so_stlc_tb_depth_initial.csv <==
val	probability
0	0.49999999999999994
1	0.18750000000000003
2	0.10253906250000006
3	0.06351113319396977
4	0.04197433737182629
5	0.10447546693420412


==> data/eight_so_stlc_tb_depth_linear.csv <==
val	probability
0	0.001325606246757032
1	0.06659021405502762
2	0.13316214022855907
3	0.19973326130175978
4	0.26630663686130857
5	0.33288214130658916


==> data/eight_so_stlc_tb_depth_uniform.csv <==
val	probability
0	0.1666666666647064
1	0.16666666675466402
2	0.16666666457935994
3	0.16666667357903184
4	0.1666666585040277
5	0.1666666699182091


==> data/eight_stlc_bespoke_depth_initial.csv <==
val	probability
0	0.25000000000000006
1	0.09375000000000003
2	0.06499565972222224
3	0.02443134637526526
4	0.02121734212223742
5	0.019746763525223057
6	0.04241650529957009
7	0.09711555084713956
8	0.1797301187884246
9	0.10893132394105341
10	0.07447203000386561
11	0.015380859375000009
12	0.007812500000000002


==> data/eight_stlc_bespoke_depth_linear.csv <==
val	probability
0	0.0012763997279984342
1	0.011061493149688635
2	0.035877324636412564
3	0.044003688397707026
4	0.04293621606021209
5	0.02582092109757972
6	0.01875098588026063
7	0.05330079854261569
8	0.173296273381647
9	0.21029684021030318
10	0.26897773553596793
11	0.0559211737258466
12	0.058480149653760895


==> data/eight_stlc_bespoke_depth_uniform.csv <==
val	probability
0	0.06744608311462516
1	0.08092325865852237
2	0.08546559012041648
3	0.07424468243283493
4	0.07327115424430722
5	0.04229564455159956
6	0.03566191950388387
7	0.05369791868931386
8	0.17815910331038215
9	0.12712490636887766
10	0.13982155849055758
11	0.020786183773054877
12	0.02110199674162627


==> data/eight_unifstlc.csv <==
val	probability
0	0.0769230769
1	0.0769230769
2	0.0769230769
3	0.0769230769
4	0.0769230769
5	0.0769230769
6	0.0769230769
7	0.0769230769
8	0.0769230769
9	0.0769230769
10	0.0769230769
11	0.0769230769
12	0.0769230769


==> data/eight_uniftbstlc.csv <==
val	probability
0	0.166666667
1	0.166666667
2	0.166666667
3	0.166666667
4	0.166666667
5	0.166666667


==> data/eight_uniftree.csv <==
val	probability
0	0.2
1	0.2
2	0.2
3	0.2
4	0.2

==> data/rbt-cuniq-size-only-bound00.csv <==
Samples	RLDSS0ThinSEFreq2SPB200IsRBTLR03Epochs1000Generator.v	RLDUntunedGenerator.v
1	1	1
2	2	2
3	3	2
4	4	2
5	5	2
6	6	3
7	7	3
8	8	4
9	9	4
10	9	4
11	10	4
12	11	4
13	12	4
14	13	4
15	14	4
16	15	4
17	16	4
18	17	4
19	18	4
20	19	4
21	20	4
22	21	4
23	22	4
24	22	4
25	23	4
26	23	4
27	24	4
28	24	4
29	25	4
30	26	4
31	26	4
32	27	4
33	28	4
34	29	4
35	29	4
36	30	4
37	31	4
38	32	4
39	33	4
40	34	4
41	35	4
42	35	4
43	36	4
44	37	5
45	38	5
46	38	5
47	39	5
48	40	5
49	40	6
50	41	6
51	41	6
52	42	6
53	43	6
54	43	6
55	44	6
56	44	6
57	45	6
58	46	6
59	47	7
60	48	7
61	49	7
62	50	7
63	50	7
64	51	7
65	52	7
66	53	7
67	53	8
68	54	8
69	55	8
70	56	9
71	56	9
72	56	9
73	57	9
74	58	10
75	59	10
76	60	10
77	61	10
78	62	10
79	63	10
80	64	10
81	65	10
82	65	11
83	65	12
84	65	12
85	65	13
86	65	13
87	66	14
88	67	14
89	68	14
90	69	14
91	69	14
92	70	14
93	70	14
94	71	14
95	72	14
96	73	14
97	73	14
98	74	14
99	74	14
100	74	14
101	75	14
102	75	14
103	76	14
104	77	14
105	77	14
106	77	14
107	77	14
108	77	14
109	77	14
110	77	14
111	78	14
112	79	14
113	80	14
114	80	14
115	81	14
116	81	14
117	81	14
118	82	14
119	82	14
120	82	14
121	82	15
122	83	15
123	83	15
124	84	15
125	84	15
126	84	15
127	85	15
128	85	16
129	85	16
130	85	17
131	85	17
132	86	18
133	87	18
134	87	18
135	88	18
136	89	19
137	89	19
138	89	19
139	89	19
140	89	19
141	90	20
142	91	20
143	92	20
144	92	20
145	92	21
146	92	21
147	92	21
148	93	21
149	93	21
150	93	21
151	93	21
152	93	21
153	94	22
154	94	22
155	94	22
156	94	22
157	94	22
158	95	22
159	95	22
160	95	22
161	95	22
162	95	22
163	95	22
164	95	22
165	95	22
166	96	22
167	97	22
168	97	22
169	97	22
170	97	22
171	97	22
172	97	22
173	97	22
174	98	22
175	98	22
176	98	23
177	98	23
178	99	23
179	99	23
180	100	23
181	101	23
182	101	23
183	101	23
184	101	23
185	101	23
186	101	23
187	101	23
188	101	23
189	101	24
190	101	24
191	101	24
192	101	24
193	101	24
194	101	24
195	101	24
196	101	24
197	101	24
198	101	24
199	101	25
200	101	26
201	101	26
202	102	26
203	102	26
204	102	26
205	102	26
206	102	26
207	103	26
208	104	26
209	104	26
210	104	26
211	104	26
212	105	26
213	105	26
214	105	27
215	106	27
216	106	27
217	106	27
218	107	27
219	107	27
220	107	27
221	107	27
222	107	27
223	107	27
224	108	27
225	109	27
226	109	27
227	109	27
228	109	27
229	109	27
230	109	27
231	109	27
232	109	27
233	110	27
234	110	27
235	110	27
236	111	27
237	111	27
238	111	27
239	111	28
240	111	29
241	111	29
242	111	29
243	112	30
244	112	30
245	112	30
246	112	30
247	112	30
248	112	30
249	112	30
250	113	30
251	113	30
252	113	30
253	113	30
254	113	30
255	113	30
256	113	30
257	114	30
258	114	31
259	114	31
260	114	31
261	114	31
262	114	31
263	114	31
264	114	31
265	115	31
266	115	31
267	115	31
268	115	31
269	115	31
270	115	31
271	115	31
272	116	31
273	116	31
274	116	31
275	116	31
276	116	31
277	116	31
278	116	31
279	116	31
280	116	31
281	116	31
282	116	31
283	116	31
284	116	31
285	116	31
286	116	31
287	116	31
288	116	31
289	116	31
290	116	31
291	117	31
292	117	31
293	117	31
294	117	31
295	117	31
296	117	31
297	117	31
298	117	31
299	117	32
300	117	32
301	117	32
302	117	33
303	117	33
304	117	33
305	117	33
306	117	33
307	117	33
308	117	33
309	117	33
310	117	33
311	117	33
312	117	33
313	117	33
314	117	33
315	117	33
316	117	33
317	118	33
318	118	33
319	118	33
320	118	33
321	118	33
322	118	33
323	118	33
324	118	33
325	118	33
326	118	33
327	118	33
328	118	33
329	118	33
330	118	33
331	118	33
332	118	33
333	118	33
334	118	33
335	118	33
336	118	34
337	118	34
338	118	34
339	118	34
340	118	34
341	118	34
342	118	34
343	118	34
344	119	34
345	119	34
346	119	34
347	120	34
348	120	34
349	120	34
350	120	34
351	120	34
352	120	34
353	120	34
354	120	34
355	120	34
356	120	34
357	120	34
358	120	34
359	120	34
360	120	34
361	120	34
362	120	34
363	120	34
364	120	34
365	120	34
366	120	34
367	120	34
368	120	34
369	120	34
370	120	34
371	120	34
372	120	34
373	121	34
374	121	35
375	121	35
376	121	35
377	121	35
378	122	35
379	122	35
380	122	35
381	122	35
382	122	36
383	122	37
384	122	37
385	122	37
386	122	37
387	122	38
388	123	38
389	123	38
390	123	38
391	123	38
392	123	38
393	123	38
394	123	38
395	123	38
396	123	38
397	124	38
398	124	39
399	124	39
400	124	39
600	128	54
800	128	68
1000	129	83
1200	129	96
1400	129	106
1600	129	114
1800	129	122
2000	129	126
2200	129	132
2400	129	132
2600	129	137
2800	129	141
3000	129	143
3200	129	147
3400	129	152
3600	129	156
3800	129	158
4000	129	159
4200	129	161
4400	129	162
4600	129	163
4800	129	163
5000	129	168
5200	129	169
5400	129	171
5600	129	171
5800	129	174
6000	129	179
6200	129	180
6400	129	181
6600	129	181
6800	129	182
7000	129	184
7200	129	185
7400	129	188
7600	129	190
7800	129	193
8000	129	193
8200	129	193
8400	129	193
8600	129	195
8800	129	198
9000	129	202
9200	129	203
9400	129	207
9600	129	207
9800	129	208
10000	129	208
10200	129	208
10400	129	208
10600	129	209
10800	129	211
11000	129	212
11200	129	214
11400	129	215
11600	129	217
11800	129	221
12000	129	222
12200	129	223
12400	129	224
12600	129	225
12800	129	227
13000	129	227
13200	129	229
13400	129	229
13600	129	229
13800	129	229
14000	129	229
14200	129	231
14400	129	235
14600	129	236
14800	129	238
15000	129	238
15200	129	238
15400	129	239
15600	129	239
15800	129	241
16000	129	241
16200	129	241
16400	129	241
16600	129	242
16800	129	243
17000	129	244
17200	129	244
17400	129	247
17600	129	249
17800	129	250
18000	129	250
18200	129	251
18400	129	251
18600	129	253
18800	129	253
19000	129	255
19200	129	257
19400	129	259
19600	129	263
19800	129	265
20000	129	270
20200	129	270
20400	129	270
20600	129	273
20800	129	273
21000	129	275
21200	129	278
21400	129	279
21600	129	281
21800	129	283
22000	129	285
22200	129	286
22400	129	287
22600	129	287
22800	129	290
23000	129	291
23200	129	292
23400	129	293
23600	129	299
23800	129	302
24000	129	304
24200	129	306
24400	129	308
24600	129	309
24800	129	311
25000	129	314
25200	129	316
25400	129	319
25600	129	320
25800	129	320
26000	129	322
26200	129	322
26400	129	323
26600	129	325
26800	129	328
27000	129	329
27200	129	329
27400	129	331
27600	129	333
27800	129	335
28000	129	335
28200	129	337
28400	129	338
28600	129	338
28800	129	339
29000	129	341
29200	129	343
29400	129	345
29600	129	346
29800	129	347
30000	129	347
30200	129	349
30400	129	349
30600	129	349
30800	129	349
31000	129	349
31200	129	350
31400	129	350
31600	129	351
31800	129	354
32000	129	355
32200	129	355
32400	129	356
32600	129	358
32800	129	358
33000	129	361
33200	129	361
33400	129	362
33600	129	363
33800	129	366
34000	129	367
34200	129	368
34400	129	369
34600	129	370
34800	129	371
35000	129	372
35200	129	372
35400	129	373
35600	129	374
35800	129	375
36000	129	375
36200	129	377
36400	129	377
36600	129	377
36800	129	378
37000	129	380
37200	129	383
37400	129	383
37600	129	384
37800	129	386
38000	129	387
38200	129	387
38400	129	387
38600	129	388
38800	129	390
39000	129	393
39200	129	395
39400	129	397
39600	129	399
39800	129	399
40000	129	400
40200	129	400
40400	129	401
40600	129	402
40800	129	402
41000	129	403
41200	129	406
41400	129	411
41600	129	413
41800	129	413
42000	129	417
42200	129	419
42400	129	422
42600	129	423
42800	129	424
43000	129	424
43200	129	424
43400	129	424
43600	129	424
43800	129	425
44000	129	425
44200	129	426
44400	129	427
44600	129	429
44800	129	431
45000	129	432
45200	129	433
45400	129	433
45600	129	435
45800	129	437
46000	129	439
46200	129	441
46400	129	444
46600	129	444
46800	129	446
47000	129	447
47200	129	449
47400	129	450
47600	129	452
47800	129	454
48000	129	455
48200	129	460
48400	129	463
48600	129	464
48800	129	467
49000	129	468
49200	129	469
49400	129	469
49600	129	473
49800	129	474
50000	129	476
50200	129	476
50400	129	478
50600	129	478
50800	129	479
51000	129	481
51200	129	485
51400	129	486
51600	129	487
51800	129	490
52000	129	490
52200	129	490
52400	129	491
52600	129	493
52800	129	496
53000	129	497
53200	129	498
53400	129	498
53600	129	499
53800	129	499
54000	129	500
54200	129	500
54400	129	502
54600	129	505
54800	129	510
55000	129	512
55200	129	512
55400	129	514
55600	129	514
55800	129	515
56000	129	516
56200	129	517
56400	129	517
56600	129	519
56800	129	521
57000	129	523
57200	129	523
57400	129	526
57600	129	527
57800	129	528
58000	129	532
58200	129	535
58400	129	535
58600	129	536
58800	129	537
59000	129	537
59200	129	538
59400	129	542
59600	129	543
59800	129	543
60000	129	543
60200	129	543
60400	129	544
60600	129	547
60800	129	549
61000	129	551
61200	129	551
61400	129	551
61600	129	552
61800	129	552
62000	129	554
62200	129	555
62400	129	555
62600	129	555
62800	129	556
63000	129	558
63200	129	560
63400	129	560
63600	129	561
63800	129	562
64000	129	562
64200	129	563
64400	129	563
64600	129	564
64800	129	566
65000	129	567
65200	129	568
65400	129	571
65600	129	572
65800	129	572
66000	129	572
66200	129	575
66400	129	576
66600	129	577
66800	129	577
67000	129	579
67200	129	581
67400	129	582
67600	129	583
67800	129	585
68000	129	588
68200	129	590
68400	129	591
68600	129	591
68800	129	591
69000	129	593
69200	129	595
69400	129	597
69600	129	597
69800	129	599
70000	129	601
70200	129	602
70400	129	602
70600	129	604
70800	129	605
71000	129	606
71200	129	606
71400	129	606
71600	129	606
71800	129	608
72000	129	608
72200	129	609
72400	129	613
72600	129	615
72800	129	616
73000	129	618
73200	129	618
73400	129	622
73600	129	622
73800	129	622
74000	129	624
74200	129	626
74400	129	631
74600	129	632
74800	129	634
75000	129	637
75200	129	637
75400	129	638
75600	129	639
75800	129	640
76000	129	642
76200	129	644
76400	129	646
76600	129	647
76800	129	648
77000	129	649
77200	129	649
77400	129	650
77600	129	651
77800	129	652
78000	129	654
78200	129	657
78400	129	658
78600	129	659
78800	129	659
79000	129	660
79200	129	661
79400	129	661
79600	129	662
79800	129	663
80000	129	663
80200	129	663
80400	129	663
80600	129	663
80800	129	664
81000	129	665
81200	129	667
81400	129	668
81600	129	668
81800	129	669
82000	129	670
82200	129	671
82400	129	671
82600	129	671
82800	129	674
83000	129	674
83200	129	674
83400	129	676
83600	129	676
83800	129	678
84000	129	679
84200	129	679
84400	129	682
84600	129	686
84800	129	688
85000	129	689
85200	129	690
85400	129	691
85600	129	691
85800	129	693
86000	129	694
86200	129	695
86400	129	698
86600	129	699
86800	129	700
87000	129	701
87200	129	703
87400	129	704
87600	129	707
87800	129	708
88000	129	709
88200	129	709
88400	129	710
88600	129	714
88800	129	714
89000	129	716
89200	129	716
89400	129	716
89600	129	718
89800	129	720
90000	129	722
90200	129	723
90400	129	725
90600	129	729
90800	129	731
91000	129	733
91200	129	734
91400	129	735
91600	129	736
91800	129	737
92000	129	738
92200	129	739
92400	129	741
92600	129	741
92800	129	742
93000	129	743
93200	129	744
93400	129	745
93600	129	747
93800	129	749
94000	129	750
94200	129	751
94400	129	751
94600	129	752
94800	129	753
95000	129	754
95200	129	754
95400	129	757
95600	129	757
95800	129	757
96000	129	760
96200	129	760
96400	129	760
96600	129	762
96800	129	763
97000	129	764
97200	129	764
97400	129	767
97600	129	767
97800	129	768
98000	129	770
98200	129	770
98400	129	772
98600	129	774
98800	129	778
99000	129	778
99200	129	779
99400	129	782
99600	129	784
99800	129	786
100000	129	786


==> data/rbt.csv <==
TypeBasedGeneratorx	TypeBasedGeneratory	RLSDThinGeneratorx	RLSDThinGeneratory	RLSDThinSEFreq2SPB200IsRBTLR30Epochs2000Bound10Generatorx	RLSDThinSEFreq2SPB200IsRBTLR30Epochs2000Bound10Generatory
0	0	0	0	0	0
0.00012299999999999998	1	0.00037000000000000005	1	0.000124	1
0.000194	2	0.00042199999999999996	2	0.00013199999999999998	2
0.000245	3	0.0006550000000000001	3	0.00016600000000000002	3
0.00045099999999999996	4	0.000665	4	0.00016600000000000002	4
0.000484999999999	5	0.0006730000000000001	5	0.000216	5
0.000869	6	0.0014169999999999999	6	0.000368	6
0.0009400000000000001	7	0.001478	7	0.00040100000000000004	7
0.0010500000000000002	8	0.0031209999999999996	8	0.000565	8
0.0012209999999999999	9	0.0037939999999999996	9	0.0006180000000000001	9
0.001482	10	0.004212	10	0.0006670000000000001	10
0.001712	11	0.004458	11	0.0007059999999990001	11
0.002368	12	0.004543999999999	12	0.0007300000000000001	12
0.003287999999999	13	0.005631000000000001	13	0.0011400000000000002	13
0.003384	14	0.007794	14	0.0013319999999999999	14
0.0038250000000000003	15	0.008431	15	0.0015019999999999999	15
0.014912000000000002	16	0.013045999999999999	16	0.001527	16
0.018569	17	0.015345999999999999	17	0.001924	17
0.022230000000000003	18	0.026362	18	0.0026320000000000002	18
0.026622	19	0.031856999999999996	19	0.0038919999999999996	19
0.029989000000000002	20	0.036559	20	0.0040609999999999995	20
0.056518	21	0.040436	21	0.005898	21
0.21197000000000002	22	0.108988	22	0.0060929999999999995	22
0.23996499999999998	23	0.157218	23	0.008584	23
0.357489	24	0.163828	24	0.014084999999999999	24
0.454851	25	0.284832	25	0.022475000000000002	25
0.9864200000000001	26	0.5123540000000001	26	0.029377	26
1.834704	27	0.665748	27	0.034895999999999996	27
4.8280449999999995	28	2.320589	28	0.04741	28
60	28	60	28	60	28


==> data/rbtablationcuniq.csv <==
Samples	UntunedGenerator.v	ValidGenerator.v	ValidBoundGenerator.v	EntropyGenerator.v	EntropyBoundGenerator.v	SEGenerator.v	SEBoundGenerator.v
1	1	1	1	0	0	1	1
2	2	1	1	0	0	2	2
3	2	1	1	0	1	3	3
4	2	1	1	0	1	4	4
5	3	1	1	0	1	5	5
6	3	1	1	0	1	6	6
7	3	1	1	0	1	6	7
8	3	1	1	0	1	6	7
9	3	1	1	0	2	7	8
10	3	1	1	0	2	8	8
11	4	1	1	0	2	9	9
12	4	1	1	0	3	10	9
13	4	1	1	0	4	11	10
14	4	1	1	0	5	12	11
15	4	1	1	0	5	13	12
16	5	1	2	0	5	14	12
17	5	1	2	0	5	15	13
18	5	1	2	0	5	16	14
19	5	1	2	0	5	17	15
20	5	1	2	0	6	18	15
21	5	1	2	0	6	19	15
22	5	1	2	0	6	20	16
23	5	1	2	0	6	21	17
24	6	1	2	0	6	22	18
25	6	1	2	0	6	23	19
26	6	1	2	0	7	24	19
27	6	1	2	0	7	25	19
28	6	1	2	0	7	26	20
29	6	1	2	0	7	27	21
30	6	1	2	0	7	27	21
31	6	1	2	0	7	28	22
32	6	1	2	0	7	29	23
33	6	1	2	0	7	30	24
34	6	1	2	0	7	31	25
35	6	1	2	0	7	31	25
36	6	1	2	0	7	32	26
37	6	1	2	0	7	33	27
38	6	1	2	0	7	34	28
39	6	1	2	0	7	35	29
40	6	1	2	0	7	36	30
41	6	1	2	0	7	36	31
42	6	1	2	0	7	36	31
43	7	1	2	0	7	36	31
44	7	1	2	0	7	37	31
45	7	1	2	0	7	38	31
46	7	1	2	0	7	38	31
47	7	1	2	0	8	39	31
48	7	1	2	0	8	40	32
49	7	1	2	0	8	41	33
50	7	1	2	0	8	42	34
51	7	1	2	0	8	43	34
52	7	1	2	0	8	43	34
53	8	1	2	0	8	44	34
54	8	1	2	0	8	44	35
55	8	1	2	0	8	45	36
56	9	1	2	0	8	45	37
57	10	1	2	0	8	45	38
58	10	1	2	0	8	45	38
59	11	1	2	0	8	46	38
60	11	1	3	0	8	47	38
61	11	1	3	0	8	47	39
62	11	1	3	0	8	48	39
63	11	1	3	0	8	49	40
64	11	1	3	0	8	50	40
65	11	1	3	0	8	50	40
66	11	1	3	0	8	50	41
67	11	1	3	0	8	51	42
68	11	1	3	0	8	52	43
69	12	1	3	0	8	53	43
70	12	1	3	0	8	54	43
71	12	1	3	0	8	54	43
72	12	1	3	0	8	55	43
73	12	1	3	0	8	55	44
74	12	1	3	0	8	55	45
75	12	1	3	0	8	55	46
76	12	1	3	0	8	56	47
77	12	1	3	0	8	57	47
78	12	1	3	0	8	58	48
79	12	1	3	0	8	59	48
80	12	1	4	0	8	59	49
81	12	1	4	0	8	60	50
82	12	1	4	0	8	61	50
83	12	1	4	0	8	62	50
84	12	1	4	0	8	63	50
85	12	1	4	0	9	64	50
86	12	1	4	0	9	65	50
87	12	1	4	0	9	66	50
88	12	1	4	0	9	67	51
89	12	1	4	0	9	68	52
90	12	1	4	0	9	68	53
91	12	1	4	0	9	68	53
92	12	1	4	0	9	69	54
93	12	1	4	0	9	70	54
94	13	1	4	0	9	71	55
95	13	1	4	0	9	71	55
96	13	1	4	0	10	71	55
97	13	1	4	0	10	72	56
98	13	1	4	0	10	73	57
99	13	1	4	0	10	74	57
100	13	1	4	0	10	74	57
101	13	1	4	0	10	74	57
102	13	1	4	0	10	74	57
103	14	1	4	0	10	74	57
104	14	1	4	0	10	75	57
105	14	1	4	0	10	75	58
106	14	1	4	0	10	75	59
107	14	1	4	0	10	76	60
108	14	1	4	0	10	77	60
109	15	1	4	0	10	78	60
110	15	1	4	0	10	78	60
111	15	1	4	0	10	78	60
112	15	1	4	0	10	78	61
113	15	1	4	0	11	78	61
114	16	1	4	0	11	79	62
115	16	1	4	0	11	79	62
116	16	1	4	0	11	79	62
117	16	1	4	0	11	80	63
118	16	1	4	0	11	80	63
119	16	1	4	0	11	80	63
120	16	1	4	0	11	81	63
121	16	1	4	0	11	82	63
122	16	1	4	0	11	82	63
123	16	1	4	0	11	82	63
124	16	1	4	0	11	83	63
125	16	1	4	0	11	83	63
126	16	1	4	0	11	83	64
127	16	1	4	0	11	84	64
128	16	1	4	0	11	84	64
129	16	1	4	0	11	84	65
130	16	1	4	0	11	84	65
131	16	1	4	0	11	84	65
132	16	1	4	0	11	85	66
133	16	1	4	0	11	85	67
134	16	1	4	0	11	85	67
135	16	1	4	0	12	85	68
136	16	1	4	0	12	86	68
137	16	1	4	0	12	87	68
138	16	1	4	0	12	88	69
139	16	1	4	0	12	88	69
140	16	1	4	0	12	88	70
141	17	1	4	0	12	88	71
142	17	1	4	0	12	89	71
143	17	1	4	0	12	89	71
144	17	1	4	0	12	89	72
145	17	1	4	0	12	89	72
146	17	1	4	0	13	89	72
147	17	1	4	0	13	89	72
148	18	1	4	0	13	89	72
149	19	1	4	0	13	89	72
150	20	1	4	0	13	89	72
151	20	1	4	0	13	89	73
152	20	1	4	0	13	89	74
153	20	1	4	0	13	90	74
154	20	1	4	0	14	90	74
155	20	1	5	0	14	90	75
156	20	1	5	0	14	90	76
157	21	1	5	0	14	91	77
158	21	1	5	0	14	92	78
159	21	1	5	0	14	92	78
160	21	1	5	0	14	92	78
161	21	1	5	0	14	92	78
162	22	1	5	0	14	93	79
163	22	1	5	0	14	93	79
164	22	1	5	0	14	93	79
165	22	1	5	0	14	94	79
166	22	1	5	0	14	94	80
167	22	1	6	0	14	94	81
168	23	1	6	0	14	94	82
169	23	1	7	0	14	95	83
170	23	1	7	0	14	95	84
171	23	1	7	0	14	95	85
172	23	1	7	0	14	95	86
173	23	1	7	0	14	95	86
174	23	1	7	0	14	95	86
175	23	1	7	0	14	95	86
176	23	1	7	0	14	95	86
177	23	1	7	0	14	96	86
178	23	1	7	0	14	96	87
179	23	1	7	0	14	96	87
180	24	1	7	0	14	96	87
181	24	1	7	0	14	96	87
182	25	1	8	0	14	97	88
183	25	1	8	0	14	98	89
184	26	1	8	0	15	98	90
185	26	1	8	0	15	99	90
186	26	1	8	0	16	99	91
187	26	1	9	0	16	99	91
188	27	1	10	0	16	99	91
189	27	1	10	0	16	99	91
190	27	1	10	0	16	99	91
191	27	1	10	0	16	99	91
192	27	1	10	0	17	100	91
193	28	1	10	0	17	100	91
194	28	1	10	0	17	100	91
195	28	1	10	0	17	100	92
196	28	1	10	0	17	100	92
197	28	1	10	0	17	101	92
198	28	1	10	0	17	102	92
199	29	1	10	0	17	103	92
200	29	1	10	0	17	103	92
201	29	1	10	0	17	104	92
202	29	1	10	0	17	104	93
203	29	1	10	0	17	104	93
204	29	1	10	0	17	105	93
205	29	1	10	0	18	105	93
206	29	1	10	0	18	105	94
207	29	1	10	0	18	105	94
208	30	1	10	0	18	105	95
209	30	1	10	0	18	106	96
210	30	1	10	0	18	106	96
211	30	1	10	0	18	107	97
212	30	1	10	0	18	108	97
213	30	1	10	0	18	108	97
214	30	1	10	0	18	108	97
215	31	1	10	0	18	108	97
216	31	1	10	0	18	109	98
217	31	1	10	0	18	109	98
218	31	1	10	0	18	109	99
219	31	1	10	0	18	109	99
220	31	1	10	0	18	109	99
221	31	1	10	0	18	110	99
222	31	1	10	0	18	110	99
223	31	1	10	0	18	110	99
224	31	1	10	0	18	110	100
225	31	1	10	0	18	110	101
226	31	1	10	0	19	110	101
227	32	1	10	0	19	110	102
228	32	1	10	0	19	110	102
229	33	1	10	0	19	110	102
230	34	1	10	0	19	110	103
231	34	1	10	0	19	111	103
232	34	1	10	0	20	111	103
233	35	1	10	0	20	111	103
234	35	1	10	0	20	112	103
235	35	1	10	0	20	112	103
236	35	1	10	0	21	112	103
237	35	1	10	0	22	112	103
238	35	1	10	0	22	112	103
239	35	1	10	0	22	112	103
240	35	1	10	0	22	112	104
241	35	1	10	0	22	112	104
242	35	1	10	0	23	112	104
243	36	1	10	0	23	112	104
244	36	1	10	0	23	112	105
245	36	1	10	0	23	112	105
246	36	1	10	0	23	113	106
247	36	1	10	0	23	113	106
248	36	1	10	0	23	113	106
249	36	1	10	0	23	113	107
250	36	1	10	0	23	113	107
251	36	1	10	0	23	113	108
252	37	1	10	0	23	114	108
253	37	1	10	0	23	114	108
254	37	1	10	0	23	114	109
255	37	1	10	0	23	114	109
256	37	1	10	0	23	114	109
257	37	1	10	0	24	114	109
258	38	1	10	0	24	114	109
259	38	1	10	0	24	114	109
260	38	1	10	0	24	114	109
261	38	1	10	0	25	114	110
262	38	1	10	0	25	114	110
263	38	1	11	0	25	114	110
264	38	1	11	0	25	114	110
265	39	1	11	0	25	115	110
266	39	1	11	0	25	115	110
267	39	1	11	0	25	116	110
268	39	1	11	0	25	116	110
269	39	1	11	0	25	116	110
270	39	1	12	0	25	117	110
271	39	1	12	0	25	117	110
272	39	1	12	0	25	117	110
273	39	1	12	0	25	118	110
274	39	1	12	0	25	119	110
275	39	1	12	0	25	119	110
276	39	1	12	0	25	119	111
277	39	1	12	0	25	119	111
278	39	1	12	0	25	119	111
279	39	1	12	0	25	119	111
280	39	1	12	0	25	119	111
281	39	1	12	0	26	119	111
282	39	1	12	0	26	119	111
283	39	1	12	0	26	119	111
284	39	1	12	0	26	119	111
285	39	1	12	0	26	119	112
286	39	1	12	0	26	119	112
287	39	1	12	0	26	119	113
288	39	1	12	0	26	119	113
289	39	1	12	0	26	119	113
290	39	1	13	0	26	119	114
291	39	1	13	0	26	119	115
292	39	1	13	0	26	119	116
293	39	1	13	0	26	119	116
294	39	1	13	0	26	119	116
295	39	1	13	0	26	119	116
296	39	1	13	0	26	119	116
297	39	1	13	0	26	119	116
298	39	1	13	0	26	120	116
299	39	1	13	0	26	120	117
300	39	1	13	0	26	120	117
301	39	1	13	0	26	120	117
302	39	1	13	0	26	120	117
303	40	1	13	0	26	120	117
304	41	1	13	0	26	120	117
305	41	1	13	0	26	120	117
306	41	1	13	0	26	120	117
307	42	1	13	0	26	121	117
308	42	1	13	0	26	121	117
309	42	1	13	0	26	121	117
310	42	1	13	0	26	121	117
311	42	1	13	0	26	121	117
312	42	1	13	0	26	121	118
313	42	1	13	0	26	121	119
314	42	1	13	0	26	121	119
315	42	1	13	0	26	121	119
316	42	1	13	0	26	121	119
317	42	1	13	0	26	121	119
318	42	1	13	0	26	121	119
319	42	1	13	0	26	121	120
320	42	1	13	0	26	121	121
321	42	1	13	0	26	121	121
322	42	1	13	0	26	121	122
323	42	1	13	0	26	121	122
324	42	1	13	0	26	121	122
325	42	1	14	0	26	121	122
326	42	1	15	0	26	121	123
327	42	1	16	0	26	121	124
328	42	1	16	0	26	121	125
329	42	1	16	0	26	121	125
330	42	1	16	0	26	121	125
331	42	1	16	0	26	121	125
332	42	1	16	0	26	121	126
333	43	1	16	0	26	121	126
334	43	1	16	0	26	121	126
335	43	1	16	0	26	121	126
336	44	1	16	0	26	122	126
337	44	1	16	0	26	122	126
338	44	1	16	0	26	122	126
339	44	1	16	0	26	123	126
340	44	1	16	0	26	123	126
341	44	1	17	0	26	123	126
342	44	1	17	0	26	123	126
343	44	1	17	0	26	123	126
344	44	1	17	0	26	123	126
345	45	1	17	0	26	123	126
346	45	1	17	0	26	123	126
347	45	1	17	0	26	123	126
348	46	1	17	0	26	123	126
349	46	1	17	0	26	123	127
350	46	1	17	0	26	123	128
351	47	1	17	0	26	123	128
352	47	1	17	0	26	123	128
353	47	1	17	0	26	123	128
354	47	1	17	0	26	123	128
355	47	1	18	0	26	123	128
356	47	1	18	0	26	123	128
357	47	1	18	0	26	123	128
358	47	1	18	0	26	123	128
359	47	1	18	0	26	123	128
360	47	1	18	0	26	123	129
361	47	1	18	0	26	123	129
362	47	1	18	0	26	123	129
363	48	1	18	0	26	123	129
364	48	1	18	0	26	123	129
365	48	1	18	0	26	123	129
366	49	1	18	0	26	123	129
367	49	1	18	0	26	123	130
368	49	1	18	0	26	123	130
369	49	1	18	0	26	123	130
370	49	1	18	0	26	123	130
371	50	1	18	0	26	123	130
372	50	1	18	0	26	123	130
373	50	1	18	0	26	123	130
374	50	1	18	0	26	123	130
375	50	1	18	0	26	123	131
376	50	1	18	0	26	124	131
377	50	1	18	0	26	124	131
378	50	1	18	0	26	124	131
379	51	1	18	0	27	124	131
380	51	1	18	0	27	124	132
381	51	1	18	0	27	124	132
382	51	1	19	0	27	124	132
383	51	1	19	0	27	124	132
384	51	1	19	0	27	124	132
385	51	1	19	0	27	124	133
386	52	1	19	0	27	124	133
387	52	1	19	0	27	124	133
388	52	1	19	0	27	124	134
389	52	1	19	0	27	124	134
390	52	1	19	0	27	124	134
391	53	1	19	0	27	125	134
392	53	1	19	0	27	125	134
393	54	1	19	0	27	125	135
394	54	1	20	0	27	125	136
395	54	1	20	0	27	126	136
396	54	1	20	0	27	126	136
397	55	1	20	0	27	126	136
398	55	1	20	0	27	126	136
399	55	1	20	0	28	127	137
400	55	1	20	0	29	127	137
600	75	1	27	0	35	128	171
800	91	1	35	0	43	128	194
1000	104	1	43	0	52	129	207
1200	109	1	52	0	63	129	217
1400	113	1	57	0	70	129	228
1600	121	1	62	0	73	129	235
1800	124	1	68	0	79	129	246
2000	129	1	75	0	85	129	258
2200	138	1	82	0	86	129	268
2400	142	1	90	0	90	129	277
2600	145	1	94	0	97	129	289
2800	149	1	96	0	99	129	307
3000	150	1	101	0	102	129	322
3200	153	1	102	0	109	129	333
3400	155	1	106	0	109	129	345
3600	156	1	110	0	114	129	357
3800	160	1	113	0	115	129	371
4000	166	1	116	0	115	129	381
4200	169	1	116	0	117	129	391
4400	171	1	119	0	119	129	402
4600	171	1	120	0	120	129	413
4800	171	1	120	0	122	129	427
5000	171	1	122	0	122	129	439
5200	172	1	123	0	122	129	449
5400	173	1	124	0	123	129	458
5600	174	1	125	0	125	129	476
5800	178	1	125	0	127	129	481
6000	180	1	127	0	128	129	491
6200	181	1	128	0	128	129	501
6400	183	1	129	0	129	129	507
6600	185	1	131	0	129	129	517
6800	185	1	131	0	130	129	524
7000	185	1	135	0	130	129	531
7200	186	1	136	0	131	129	548
7400	186	1	137	0	132	129	557
7600	188	1	137	0	132	129	566
7800	190	1	138	0	132	129	579
8000	190	1	138	0	133	129	589
8200	190	1	138	0	134	129	599
8400	190	1	138	0	134	129	607
8600	190	1	138	0	135	129	620
8800	191	1	138	0	137	129	630
9000	192	1	139	0	138	129	641
9200	195	1	139	0	138	129	652
9400	195	1	139	0	139	129	668
9600	196	1	139	0	140	129	673
9800	196	1	139	0	141	129	682
10000	197	1	139	0	141	129	688
10200	199	1	140	0	141	129	696
10400	201	1	140	0	141	129	699
10600	201	1	140	0	141	129	702
10800	204	1	140	0	141	129	712
11000	206	1	141	0	142	129	725
11200	211	1	141	0	142	129	732
11400	212	1	141	0	142	129	743
11600	213	1	142	0	142	129	752
11800	215	1	142	0	142	129	761
12000	218	1	142	0	145	129	767
12200	220	1	142	0	145	129	778
12400	221	1	142	0	145	129	786
12600	223	1	143	0	145	129	793
12800	225	1	144	0	145	129	800
13000	225	1	144	0	146	129	811
13200	227	1	145	0	147	129	818
13400	228	1	146	0	147	129	832
13600	229	1	146	0	148	129	838
13800	231	1	146	0	148	129	845
14000	231	1	146	0	149	129	855
14200	233	1	146	0	150	129	857
14400	235	1	146	0	150	129	862
14600	235	1	146	0	150	129	869
14800	235	1	146	0	150	129	876
15000	238	1	146	0	150	129	885
15200	240	1	146	0	151	129	895
15400	241	1	146	0	152	129	899
15600	243	1	146	0	152	129	906
15800	243	1	147	0	152	129	911
16000	243	1	147	0	152	129	920
16200	243	1	147	0	153	129	923
16400	246	1	147	0	153	129	928
16600	249	1	147	0	155	129	937
16800	251	1	147	0	156	129	951
17000	251	1	147	0	156	129	955
17200	252	1	148	0	156	129	958
17400	252	1	148	0	156	129	970
17600	252	1	148	0	157	129	977
17800	252	1	149	0	157	129	980
18000	256	1	149	0	157	129	987
18200	258	1	149	0	158	129	995
18400	258	1	149	0	158	129	1000
18600	259	1	149	0	158	129	1007
18800	259	1	149	0	158	129	1010
19000	261	1	150	0	158	129	1015
19200	264	1	150	0	158	129	1022
19400	266	1	150	0	158	129	1027
19600	268	1	150	0	158	129	1037
19800	270	1	150	0	159	129	1045
20000	273	1	150	0	160	129	1057
20200	274	1	150	0	160	129	1062
20400	275	1	150	0	160	129	1069
20600	277	1	150	0	160	129	1074
20800	281	1	150	0	160	129	1082
21000	282	1	150	0	160	129	1088
21200	282	1	150	0	160	129	1093
21400	284	1	150	0	160	129	1096
21600	284	1	150	0	160	129	1100
21800	284	1	150	0	160	129	1108
22000	285	1	150	0	161	129	1113
22200	288	1	150	0	162	129	1116
22400	288	1	150	0	162	129	1122
22600	288	1	150	0	162	129	1125
22800	288	1	150	0	162	129	1129
23000	288	1	150	0	162	129	1135
23200	292	1	151	0	162	129	1141
23400	296	1	151	0	162	129	1147
23600	299	1	151	0	162	129	1151
23800	301	1	151	0	162	129	1152
24000	304	1	151	0	162	129	1161
24200	305	1	151	0	162	129	1166
24400	305	1	151	0	162	129	1170
24600	305	1	151	0	162	129	1175
24800	305	1	151	0	163	129	1180
25000	306	1	151	0	163	129	1184
25200	307	1	151	0	163	129	1191
25400	309	1	151	0	163	129	1199
25600	311	1	151	0	163	129	1202
25800	313	1	151	0	164	129	1205
26000	316	1	151	0	164	129	1209
26200	317	1	151	0	164	129	1215
26400	317	1	151	0	164	129	1219
26600	317	1	152	0	165	129	1226
26800	317	1	152	0	166	129	1234
27000	317	1	153	0	167	129	1242
27200	318	1	153	0	167	129	1251
27400	319	1	153	0	167	129	1257
27600	319	1	153	0	167	129	1260
27800	319	1	153	0	167	129	1263
28000	321	1	153	0	167	129	1269
28200	325	1	154	0	167	129	1275
28400	328	1	154	0	167	129	1277
28600	330	1	154	0	168	129	1284
28800	330	1	154	0	169	129	1292
29000	331	1	154	0	169	129	1297
29200	332	1	155	0	169	129	1305
29400	333	1	155	0	169	129	1312
29600	334	1	155	0	169	129	1314
29800	334	1	155	0	169	129	1318
30000	334	1	155	0	170	129	1327
30200	337	1	155	0	171	129	1332
30400	337	1	155	0	171	129	1338
30600	337	1	155	0	171	129	1347
30800	342	1	155	0	171	129	1349
31000	343	1	155	0	171	129	1350
31200	348	1	155	0	172	129	1354
31400	348	1	156	0	173	129	1357
31600	352	1	157	0	173	129	1360
31800	353	1	157	0	174	129	1366
32000	355	1	157	0	174	129	1368
32200	355	1	157	0	175	129	1373
32400	356	1	157	0	175	129	1379
32600	359	1	157	0	176	129	1389
32800	362	1	157	0	176	129	1395
33000	362	1	158	0	176	129	1400
33200	367	1	158	0	178	129	1407
33400	369	1	158	0	178	129	1416
33600	369	1	158	0	178	129	1420
33800	370	1	158	0	180	129	1420
34000	371	1	158	0	181	129	1425
34200	373	1	158	0	182	129	1433
34400	374	1	158	0	182	129	1433
34600	375	1	159	0	182	129	1435
34800	377	1	159	0	182	129	1437
35000	378	1	159	0	183	129	1439
35200	379	1	159	0	183	129	1443
35400	381	1	159	0	184	129	1448
35600	383	1	159	0	185	129	1455
35800	385	1	160	0	185	129	1459
36000	385	1	160	0	185	129	1463
36200	386	1	160	0	185	129	1468
36400	386	1	160	0	185	129	1472
36600	386	1	160	0	185	129	1478
36800	388	1	160	0	185	129	1484
37000	388	1	160	0	185	129	1489
37200	390	1	161	0	185	129	1496
37400	391	1	161	0	185	129	1500
37600	394	1	162	0	185	129	1509
37800	394	1	163	0	185	129	1515
38000	396	1	163	0	186	129	1521
38200	397	1	163	0	186	129	1524
38400	400	1	163	0	187	129	1526
38600	400	1	163	0	188	129	1529
38800	402	1	163	0	188	129	1535
39000	403	1	163	0	188	129	1538
39200	403	1	163	0	189	129	1544
39400	404	1	165	0	190	129	1545
39600	404	1	167	0	190	129	1547
39800	404	1	167	0	190	129	1550
40000	404	1	167	0	190	129	1556
40200	404	1	167	0	191	129	1561
40400	406	1	167	0	191	129	1565
40600	406	1	167	0	193	129	1570
40800	408	1	167	0	194	129	1574
41000	408	1	167	0	195	129	1578
41200	408	1	167	0	195	129	1582
41400	408	1	168	0	195	129	1586
41600	410	1	168	0	195	129	1588
41800	410	1	169	0	195	129	1592
42000	411	1	169	0	195	129	1593
42200	413	1	169	0	195	129	1597
42400	414	1	169	0	195	129	1599
42600	414	1	169	0	195	129	1603
42800	417	1	169	0	196	129	1607
43000	419	1	169	0	197	129	1608
43200	420	1	169	0	197	129	1612
43400	420	1	170	0	197	129	1615
43600	420	1	170	0	197	129	1617
43800	421	1	170	0	197	129	1619
44000	423	1	170	0	198	129	1622
44200	425	1	170	0	198	129	1622
44400	426	1	170	0	199	129	1629
44600	427	1	170	0	201	129	1634
44800	428	1	170	0	202	129	1637
45000	430	1	170	0	202	129	1640
45200	432	1	170	0	202	129	1649
45400	433	1	171	0	202	129	1654
45600	433	1	172	0	203	129	1658
45800	435	1	172	0	205	129	1660
46000	435	1	172	0	205	129	1662
46200	437	1	172	0	205	129	1665
46400	438	1	172	0	205	129	1668
46600	438	1	172	0	205	129	1676
46800	440	1	172	0	206	129	1681
47000	441	1	173	0	206	129	1685
47200	442	1	173	0	206	129	1687
47400	442	1	173	0	206	129	1689
47600	442	1	174	0	206	129	1693
47800	445	1	174	0	206	129	1697
48000	447	1	174	0	206	129	1697
48200	450	1	174	0	206	129	1701
48400	450	1	175	0	206	129	1706
48600	452	1	176	0	206	129	1707
48800	455	1	176	0	207	129	1711
49000	458	1	176	0	208	129	1713
49200	462	1	176	0	208	129	1719
49400	465	1	176	0	208	129	1723
49600	467	1	176	0	210	129	1725
49800	471	1	176	0	210	129	1731
50000	473	1	176	0	210	129	1732
50200	475	1	177	0	210	129	1738
50400	477	1	177	0	211	129	1741
50600	478	1	177	0	211	129	1746
50800	479	1	178	0	214	129	1750
51000	480	1	178	0	215	129	1755
51200	481	1	178	0	215	129	1763
51400	481	1	179	0	215	129	1769
51600	481	1	180	0	215	129	1774
51800	483	1	180	0	216	129	1777
52000	484	1	181	0	217	129	1781
52200	486	1	181	0	218	129	1785
52400	491	1	182	0	219	129	1790
52600	492	1	182	0	219	129	1793
52800	493	1	184	0	220	129	1796
53000	493	1	184	0	220	129	1800
53200	496	1	185	0	220	129	1803
53400	498	1	185	0	220	129	1806
53600	500	1	186	0	220	129	1812
53800	502	1	186	0	221	129	1814
54000	505	1	186	0	222	129	1817
54200	506	1	187	0	223	129	1820
54400	508	1	187	0	223	129	1821
54600	509	1	187	0	223	129	1822
54800	510	1	188	0	223	129	1825
55000	511	1	188	0	223	129	1827
55200	512	1	189	0	223	129	1830
55400	513	1	189	0	223	129	1834
55600	514	1	189	0	223	129	1839
55800	515	1	189	0	224	129	1844
56000	516	1	189	0	224	129	1845
56200	517	1	190	0	224	129	1847
56400	517	1	190	0	224	129	1849
56600	518	1	191	0	225	129	1852
56800	519	1	191	0	225	129	1853
57000	522	1	192	0	225	129	1854
57200	524	1	192	0	225	129	1861
57400	526	1	192	0	225	129	1862
57600	528	1	192	0	225	129	1864
57800	529	1	193	0	225	129	1867
58000	532	1	193	0	227	129	1868
58200	533	1	193	0	227	129	1871
58400	535	1	193	0	228	129	1874
58600	535	1	193	0	228	129	1875
58800	535	1	193	0	228	129	1876
59000	536	1	193	0	229	129	1880
59200	539	1	193	0	230	129	1884
59400	539	1	193	0	231	129	1885
59600	541	1	193	0	231	129	1889
59800	543	1	193	0	231	129	1891
60000	545	1	194	0	231	129	1892
60200	546	1	194	0	231	129	1892
60400	547	1	194	0	231	129	1894
60600	548	1	194	0	232	129	1897
60800	550	1	195	0	232	129	1899
61000	556	1	197	0	234	129	1903
61200	558	1	197	0	234	129	1906
61400	560	1	198	0	235	129	1910
61600	562	1	198	0	235	129	1913
61800	562	1	198	0	235	129	1918
62000	562	1	198	0	235	129	1924
62200	567	1	199	0	236	129	1925
62400	568	1	199	0	236	129	1926
62600	570	1	199	0	237	129	1926
62800	571	1	199	0	237	129	1929
63000	572	1	199	0	237	129	1933
63200	573	1	199	0	237	129	1938
63400	574	1	199	0	237	129	1939
63600	575	1	199	0	239	129	1941
63800	576	1	199	0	239	129	1945
64000	577	1	199	0	239	129	1947
64200	578	1	199	0	239	129	1953
64400	579	1	199	0	240	129	1954
64600	580	1	199	0	241	129	1957
64800	581	1	199	0	241	129	1958
65000	582	1	199	0	241	129	1962
65200	583	1	199	0	241	129	1965
65400	584	1	199	0	241	129	1968
65600	584	1	199	0	241	129	1968
65800	586	1	201	0	243	129	1969
66000	588	1	202	0	245	129	1970
66200	588	1	202	0	246	129	1974
66400	590	1	203	0	247	129	1978
66600	590	1	203	0	247	129	1981
66800	591	1	204	0	247	129	1985
67000	591	1	204	0	247	129	1985
67200	593	1	204	0	248	129	1985
67400	593	1	204	0	249	129	1988
67600	595	1	204	0	249	129	1992
67800	595	1	204	0	250	129	1996
68000	598	1	205	0	250	129	2002
68200	599	1	205	0	250	129	2005
68400	602	1	205	0	250	129	2007
68600	604	1	205	0	250	129	2014
68800	605	1	205	0	250	129	2016
69000	607	1	206	0	250	129	2018
69200	608	1	206	0	250	129	2021
69400	610	1	206	0	250	129	2025
69600	612	1	206	0	250	129	2029
69800	614	1	206	0	250	129	2031
70000	614	1	206	0	250	129	2034
70200	615	1	206	0	251	129	2037
70400	615	1	206	0	251	129	2039
70600	617	1	206	0	251	129	2042
70800	617	1	206	0	253	129	2046
71000	617	1	206	0	253	129	2051
71200	619	1	206	0	253	129	2054
71400	620	1	206	0	253	129	2059
71600	620	1	207	0	254	129	2061
71800	622	1	208	0	255	129	2067
72000	626	1	208	0	255	129	2071
72200	627	1	208	0	255	129	2072
72400	630	1	208	0	255	129	2075
72600	630	1	208	0	255	129	2079
72800	630	1	208	0	256	129	2083
73000	631	1	208	0	256	129	2084
73200	633	1	209	0	256	129	2089
73400	633	1	209	0	256	129	2091
73600	633	1	210	0	256	129	2093
73800	635	1	210	0	257	129	2094
74000	636	1	210	0	257	129	2096
74200	638	1	211	0	260	129	2098
74400	639	1	211	0	260	129	2102
74600	639	1	211	0	260	129	2104
74800	639	1	211	0	260	129	2106
75000	640	1	211	0	260	129	2111
75200	640	1	211	0	260	129	2114
75400	641	1	211	0	260	129	2117
75600	643	1	211	0	260	129	2119
75800	643	1	211	0	260	129	2119
76000	644	1	211	0	260	129	2121
76200	645	1	211	0	261	129	2126
76400	647	1	211	0	261	129	2128
76600	647	1	211	0	261	129	2131
76800	647	1	211	0	262	129	2136
77000	647	1	211	0	262	129	2140
77200	648	1	212	0	263	129	2140
77400	650	1	212	0	264	129	2140
77600	650	1	213	0	264	129	2142
77800	654	1	214	0	264	129	2143
78000	656	1	214	0	264	129	2147
78200	657	1	214	0	264	129	2152
78400	660	1	214	0	265	129	2153
78600	660	1	214	0	265	129	2154
78800	660	1	214	0	265	129	2156
79000	662	1	215	0	267	129	2159
79200	662	1	215	0	270	129	2161
79400	662	1	216	0	271	129	2164
79600	664	1	217	0	271	129	2167
79800	664	1	217	0	271	129	2169
80000	667	1	217	0	271	129	2174
80200	668	1	217	0	271	129	2174
80400	669	1	217	0	271	129	2176
80600	670	1	217	0	271	129	2176
80800	672	1	217	0	272	129	2179
81000	675	1	217	0	272	129	2183
81200	676	1	217	0	272	129	2184
81400	676	1	217	0	272	129	2186
81600	677	1	217	0	273	129	2187
81800	684	1	217	0	273	129	2190
82000	685	1	217	0	274	129	2193
82200	687	1	217	0	275	129	2196
82400	687	1	217	0	275	129	2196
82600	687	1	217	0	275	129	2200
82800	688	1	218	0	275	129	2207
83000	689	1	219	0	275	129	2211
83200	693	1	220	0	275	129	2213
83400	694	1	220	0	275	129	2216
83600	696	1	220	0	275	129	2218
83800	699	1	220	0	276	129	2220
84000	699	1	220	0	276	129	2222
84200	699	1	220	0	276	129	2225
84400	699	1	220	0	277	129	2229
84600	700	1	220	0	277	129	2232
84800	702	1	221	0	277	129	2233
85000	702	1	221	0	277	129	2233
85200	702	1	221	0	278	129	2236
85400	703	1	221	0	278	129	2239
85600	703	1	221	0	278	129	2240
85800	704	1	221	0	278	129	2243
86000	705	1	221	0	278	129	2245
86200	707	1	221	0	279	129	2247
86400	708	1	223	0	279	129	2249
86600	708	1	223	0	279	129	2252
86800	711	1	223	0	279	129	2254
87000	711	1	223	0	279	129	2255
87200	712	1	223	0	279	129	2258
87400	714	1	223	0	280	129	2261
87600	717	1	223	0	282	129	2265
87800	718	1	223	0	282	129	2266
88000	720	1	224	0	282	129	2267
88200	720	1	225	0	282	129	2271
88400	721	1	225	0	283	129	2275
88600	721	1	225	0	284	129	2277
88800	721	1	225	0	284	129	2278
89000	723	1	225	0	284	129	2284
89200	723	1	226	0	285	129	2289
89400	724	1	226	0	285	129	2293
89600	726	1	226	0	286	129	2297
89800	729	1	226	0	286	129	2299
90000	730	1	226	0	287	129	2302
90200	733	1	226	0	287	129	2307
90400	734	1	226	0	287	129	2307
90600	736	1	226	0	287	129	2308
90800	737	1	227	0	287	129	2310
91000	739	1	227	0	287	129	2313
91200	741	1	227	0	287	129	2315
91400	741	1	227	0	287	129	2318
91600	745	1	227	0	288	129	2321
91800	747	1	228	0	288	129	2324
92000	749	1	228	0	288	129	2326
92200	749	1	229	0	288	129	2328
92400	749	1	229	0	288	129	2330
92600	750	1	229	0	288	129	2331
92800	751	1	229	0	288	129	2333
93000	754	1	229	0	289	129	2337
93200	754	1	229	0	289	129	2339
93400	755	1	229	0	289	129	2343
93600	756	1	229	0	290	129	2344
93800	758	1	229	0	290	129	2345
94000	759	1	229	0	290	129	2351
94200	760	1	230	0	290	129	2354
94400	761	1	231	0	290	129	2354
94600	764	1	231	0	291	129	2359
94800	765	1	231	0	291	129	2362
95000	766	1	231	0	292	129	2362
95200	768	1	231	0	293	129	2366
95400	770	1	231	0	293	129	2367
95600	772	1	231	0	293	129	2373
95800	772	1	231	0	293	129	2373
96000	773	1	232	0	293	129	2376
96200	773	1	232	0	293	129	2378
96400	777	1	232	0	294	129	2378
96600	779	1	232	0	294	129	2381
96800	783	1	232	0	295	129	2382
97000	784	1	232	0	297	129	2383
97200	785	1	232	0	297	129	2385
97400	785	1	232	0	297	129	2388
97600	785	1	232	0	297	129	2392
97800	786	1	232	0	297	129	2396
98000	786	1	232	0	297	129	2398
98200	788	1	232	0	299	129	2398
98400	790	1	232	0	300	129	2400
98600	790	1	232	0	300	129	2401
98800	792	1	232	0	300	129	2403
99000	793	1	232	0	300	129	2407
99200	794	1	232	0	300	129	2409
99400	796	1	232	0	300	129	2412
99600	796	1	232	0	300	129	2417
99800	797	1	232	0	300	129	2419
100000	798	1	232	0	301	129	2419


==> data/stlc.csv <==
TypeBasedGeneratorx	TypeBasedGeneratory	SLSDThinGeneratorx	SLSDThinGeneratory	SLSDThinSEFreq2SPB200WellTypedLR30Epochs2000Bound10Generatorx	SLSDThinSEFreq2SPB200WellTypedLR30Epochs2000Bound10Generatory
0	0	0	0	0	0
0.044611	1	0.038164000000000003	1	0.016685	1
0.051322000000000007	2	0.046824	2	0.016817000000000002	2
0.063777	3	0.054891999999999996	3	0.019961	3
0.070127	4	0.061012000000000004	4	0.021789000000000003	4
0.07181499999999999	5	0.061487999999999994	5	0.021914000000000003	5
0.084579	6	0.062531	6	0.022924999999999997	6
0.09815499999999999	7	0.073245999999999	7	0.024874999999999998	7
0.11788000000000001	8	0.07355500000000001	8	0.027419000000000002	8
0.118613	9	0.07667600000000001	9	0.032887	9
0.15506599999999998	10	0.07685800000000001	10	0.034851999999999	10
0.17088799999999998	11	0.11788599999999999	11	0.036557000000000006	11
0.188205999999999	12	0.199307999999999	12	0.050107	12
0.30908199999999997	13	0.21190699999999998	13	0.096804	13
0.36673000000000006	14	0.222525	14	0.101074	14
0.557279	15	0.27690000000000003	15	0.16524899999999998	15
0.689879	16	0.44588900000000004	16	0.17032699999999998	16
6.5885500000000015	17	3.6491599999999993	17	1.110507	17
12.078735	18	8.16022	18	1.230705999999999	18
13.563975000000001	19	8.219548000000001	19	1.250184	19
15.593554000000001	20	15.870370999999999	20	1.378849	20
60	20	60	20	60	20

